APPFL: Open-Source Software Framework for Privacy-Preserving Federated Learning

Federated learning (FL) enables training models at different sites and updating the weights from the training instead of transferring data to a central location and training as in classical machine learning. The FL capability is especially important to domains such as biomedicine and smart grid, where data may not be shared freely or stored at a central location because of policy challenges. Thanks to the capability of learning from decentralized datasets, FL is now a rapidly growing research field, and numerous FL frameworks have been developed. In this work, we introduce APPFL, the Argonne Privacy-Preserving Federated Learning framework. APPFL allows users to leverage implemented privacy-preserving algorithms, implement new algorithms, and simulate and deploy various FL algorithms with privacy-preserving techniques. The modular framework enables users to customize the components for algorithms, privacy, communication protocols, neural network models, and user data. We also present a new communication-efficient algorithm based on an inexact alternating direction method of multipliers. The algorithm requires significantly less communication between the server and the clients than does the current state of the art. We demonstrate the computational capabilities of APPFL, including differentially private FL on various test datasets and its scalability, by using multiple algorithms and datasets on different computing environments.

==> Figures/grpc.dat <==
ClientID  Send  Avg
  1  13.395   0.273
  2  12.897   0.263
  3  11.233   0.229
  4  11.011   0.225
  5  10.636   0.217
  6  11.436   0.233
  7  12.291   0.251
  8  11.533   0.235
  9  11.862   0.242
 10  13.866   0.283
 11   9.867   0.201
 12  10.683   0.218
 13  12.226   0.250
 14  11.317   0.231
 15  13.190   0.269
 16  10.635   0.217
 17   9.265   0.189
 18  12.099   0.247
 19  12.180   0.249
 20  10.138   0.207
 21  12.185   0.249
 22  12.227   0.250
 23   8.469   0.173
 24  13.950   0.285
 25  13.177   0.269
 26  12.683   0.259
 27  11.114   0.227
 28  10.854   0.222
 29  10.670   0.218
 30  14.113   0.288
 31  14.104   0.288
 32  12.620   0.258
 33  13.583   0.277
 34  12.583   0.257
 35  12.124   0.247
 36  11.736   0.240
 37  12.621   0.258
 38  12.126   0.247
 39  12.537   0.256
 40  11.249   0.230
 41  10.830   0.221
 42  10.627   0.217
 43  12.644   0.258
 44  12.739   0.260
 45  11.407   0.233
 46  12.809   0.261
 47  15.771   0.322
 48  10.756   0.220
 49   8.651   0.177
 50  11.533   0.235
 51  12.569   0.257
 52  11.391   0.232
 53  11.703   0.239
 54   9.851   0.201
 55  13.918   0.284
 56  12.456   0.254
 57  13.969   0.285
 58  12.757   0.260
 59  14.427   0.294
 60  12.501   0.255
 61  12.146   0.248
 62  10.966   0.224
 63  12.207   0.249
 64  13.444   0.274
 65  13.784   0.281
 66  13.534   0.276
 67  11.480   0.234
 68  10.521   0.215
 69  11.081   0.226
 70  12.489   0.255
 71  11.675   0.238
 72  12.979   0.265
 73  11.286   0.230
 74  10.635   0.217
 75  11.076   0.226
 76  10.054   0.205
 77  12.399   0.253
 78  11.746   0.240
 79   9.440   0.193
 80  14.661   0.299
 81  11.467   0.234
 82  13.020   0.266
 83  15.463   0.316
 84  13.026   0.266
 85   8.799   0.180
 86  14.198   0.290
 87  11.047   0.225
 88  13.101   0.267
 89  11.855   0.242
 90  13.077   0.267
 91   8.051   0.164
 92  11.237   0.229
 93  16.399   0.335
 94  12.610   0.257
 95  12.396   0.253
 96  11.355   0.232
 97   9.231   0.188
 98  12.241   0.250
 99  14.737   0.301
100  12.887   0.263
101  12.085   0.247
102  10.978   0.224
103  12.652   0.258
104  12.501   0.255
105  12.909   0.263
106  12.005   0.245
107  13.001   0.265
108   9.524   0.194
109  13.028   0.266
110  12.741   0.260
111  11.823   0.241
112  11.178   0.228
113  12.329   0.252
114   9.606   0.196
115  13.113   0.268
116  13.059   0.267
117   9.574   0.195
118   8.629   0.176
119  11.316   0.231
120  11.027   0.225
121  11.682   0.238
122  12.943   0.264
123  11.842   0.242
124  14.442   0.295
125  10.012   0.204
126  12.431   0.254
127  11.241   0.229
128  15.881   0.324
129  13.138   0.268
130   8.495   0.173
131  12.973   0.265
132  14.795   0.302
133  11.389   0.232
134  11.251   0.230
135  11.558   0.236
136  12.187   0.249
137  10.074   0.206
138  12.024   0.245
139  15.650   0.319
140  11.267   0.230
141  12.936   0.264
142  10.987   0.224
143  12.991   0.265
144  10.722   0.219
145  13.641   0.278
146  12.375   0.253
147  10.643   0.217
148  11.455   0.234
149  10.795   0.220
150  13.873   0.283
151  12.841   0.262
152  12.166   0.248
153  10.471   0.214
154  12.748   0.260
155  11.639   0.238
156  11.132   0.227
157  12.452   0.254
158   9.792   0.200
159  13.636   0.278
160  13.381   0.273
161  14.303   0.292
162  12.537   0.256
163  13.045   0.266
164  10.944   0.223
165  14.667   0.299
166  11.619   0.237
167  11.639   0.238
168  14.183   0.289
169  15.048   0.307
170  10.634   0.217
171  11.998   0.245
172  10.772   0.220
173  14.163   0.289
174  13.921   0.284
175  10.476   0.214
176  13.634   0.278
177  13.759   0.281
178  11.791   0.241
179  12.464   0.254
180  14.887   0.304
181  14.315   0.292
182  12.992   0.265
183  13.933   0.284
184  14.498   0.296
185  13.940   0.284
186  15.576   0.318
187  13.608   0.278
188  13.100   0.267
189  12.983   0.265
190  14.134   0.288
191  13.207   0.270
192  13.277   0.271
193  13.641   0.278
194  12.983   0.265
195  15.003   0.306
196  10.741   0.219
197  14.269   0.291
198  13.365   0.273
199  13.240   0.270
200  12.635   0.258
201  14.341   0.293
202  14.280   0.291
203  11.947   0.244


==> Figures/grpc_1.dat <==
  1    2   0.113
  1    3   0.028
  1    4   0.071
  1    5   0.567
  1    6   0.315
  1    7   0.388
  1    8   0.209
  1    9   0.471
  1   10   0.468
  1   11   0.788
  1   12   0.455
  1   13   0.160
  1   14   0.211
  1   15   0.196
  1   16   0.091
  1   17   0.119
  1   18   0.426
  1   19   0.030
  1   20   0.184
  1   21   0.608
  1   22   0.458
  1   23   0.565
  1   24   0.378
  1   25   0.559
  1   26   0.055
  1   27   0.037
  1   28   0.423
  1   29   0.494
  1   30   0.081
  1   31   0.198
  1   32   0.422
  1   33   0.170
  1   34   0.334
  1   35   0.812
  1   36   0.054
  1   37   0.028
  1   38   0.170
  1   39   0.222
  1   40   0.570
  1   41   0.257
  1   42   0.192
  1   43   0.165
  1   44   0.438
  1   45   0.049
  1   46   0.039
  1   47   0.171
  1   48   0.072
  1   49   0.044
  1   50   0.041


==> Figures/grpc_100.dat <==
100    2   0.132
100    3   0.578
100    4   0.279
100    5   0.124
100    6   0.370
100    7   0.250
100    8   0.494
100    9   0.197
100   10   0.080
100   11   0.173
100   12   0.340
100   13   0.422
100   14   0.062
100   15   0.087
100   16   0.044
100   17   0.250
100   18   0.352
100   19   0.046
100   20   0.125
100   21   0.074
100   22   0.110
100   23   0.043
100   24   0.543
100   25   0.537
100   26   0.934
100   27   0.397
100   28   0.385
100   29   0.392
100   30   0.562
100   31   0.046
100   32   0.201
100   33   0.472
100   34   0.419
100   35   0.180
100   36   0.320
100   37   0.064
100   38   0.418
100   39   0.381
100   40   0.287
100   41   0.160
100   42   0.076
100   43   0.553
100   44   0.346
100   45   0.037
100   46   0.079
100   47   0.126
100   48   0.244
100   49   0.067
100   50   0.028


==> Figures/grpc_150.dat <==
150    2   0.538
150    3   0.493
150    4   0.053
150    5   0.699
150    6   0.555
150    7   0.048
150    8   0.143
150    9   0.474
150   10   0.483
150   11   0.099
150   12   0.078
150   13   0.475
150   14   0.057
150   15   0.134
150   16   0.051
150   17   0.409
150   18   0.256
150   19   0.049
150   20   0.085
150   21   0.788
150   22   0.531
150   23   0.173
150   24   0.094
150   25   0.265
150   26   0.850
150   27   0.382
150   28   0.416
150   29   1.252
150   30   0.322
150   31   0.069
150   32   0.074
150   33   0.430
150   34   0.453
150   35   0.278
150   36   0.158
150   37   0.796
150   38   0.053
150   39   0.378
150   40   0.230
150   41   0.571
150   42   0.029
150   43   0.075
150   44   0.357
150   45   0.065
150   46   0.243
150   47   0.337
150   48   0.067
150   49   0.142
150   50   0.066


==> Figures/grpc_200.dat <==
200    2   0.054
200    3   0.515
200    4   0.067
200    5   0.392
200    6   0.084
200    7   0.059
200    8   0.106
200    9   0.131
200   10   0.710
200   11   0.417
200   12   0.130
200   13   0.436
200   14   0.160
200   15   0.196
200   16   0.191
200   17   0.043
200   18   0.079
200   19   0.519
200   20   0.419
200   21   0.537
200   22   0.327
200   23   0.039
200   24   0.071
200   25   0.131
200   26   0.225
200   27   0.754
200   28   1.194
200   29   0.246
200   30   0.474
200   31   0.488
200   32   0.084
200   33   0.150
200   34   0.128
200   35   0.228
200   36   0.257
200   37   0.626
200   38   0.542
200   39   1.407
200   40   0.297
200   41   0.060
200   42   0.179
200   43   0.585
200   44   0.157
200   45   0.062
200   46   0.166
200   47   0.201
200   48   0.238
200   49   0.205
200   50   0.469


==> Figures/grpc_50.dat <==
 50    2   0.042
 50    3   0.064
 50    4   0.300
 50    5   0.180
 50    6   0.216
 50    7   0.228
 50    8   0.190
 50    9   0.246
 50   10   0.205
 50   11   0.053
 50   12   0.116
 50   13   3.811
 50   14   0.035
 50   15   0.026
 50   16   0.164
 50   17   0.199
 50   18   0.031
 50   19   0.213
 50   20   0.569
 50   21   0.041
 50   22   0.731
 50   23   0.066
 50   24   0.506
 50   25   0.311
 50   26   0.068
 50   27   0.560
 50   28   0.056
 50   29   0.422
 50   30   0.882
 50   31   0.314
 50   32   0.305
 50   33   0.261
 50   34   0.669
 50   35   0.055
 50   36   0.242
 50   37   0.145
 50   38   0.414
 50   39   0.611
 50   40   0.431
 50   41   0.151
 50   42   0.069
 50   43   0.293
 50   44   0.050
 50   45   0.174
 50   46   0.057
 50   47   0.098
 50   48   0.404
 50   49   0.041
 50   50   0.025


==> Figures/mpi.dat <==
ClientID  Gather  Load  Update  Total
  1    1.057    0.038    4.953    6.048
  2    1.056    0.041    3.166    4.263
  3    1.057    0.046    5.373    6.475
  4    1.057    0.046    5.220    6.323
  5    1.057    0.037    4.664    5.758
  6    1.927    0.045    3.314    5.286
  7    1.073    0.044    5.200    6.317
  8    1.039    0.037    4.864    5.940
  9    1.765    0.045    5.154    6.964
 10    1.287    0.044    5.154    6.485
 11    1.299    0.037    4.592    5.927
 12    1.159    0.046    5.356    6.561
 13    1.726    0.046    5.095    6.868
 14    1.931    0.037    4.620    6.588
 15    1.557    0.045    5.310    6.911
 16    1.872    0.046    5.364    7.282
 17    1.337    0.039    1.439    2.815
 18    1.806    0.042    5.368    7.215
 19    1.531    0.042    5.335    6.908
 20    1.604    0.036    4.630    6.270
 21    1.701    0.041    5.362    7.104
 22    1.989    0.041    5.122    7.151
 23    1.830    0.037    1.474    3.342
 24    1.618    0.045    5.034    6.697
 25    1.708    0.043    5.032    6.783
 26    1.271    0.037    4.719    6.027
 27    1.406    0.045    5.201    6.652
 28    1.337    0.045    5.182    6.564
 29    1.318    0.037    1.602    2.957
 30    1.160    0.044    9.141   10.345
 31    1.330    0.043   10.620   11.993
 32    1.805    0.037    9.421   11.262
 33    2.251    0.046   10.502   12.799
 34    2.227    0.046    6.982    9.255
 35    2.000    0.037    8.151   10.188
 36    2.343    0.044    9.098   11.486
 37    2.388    0.043   10.536   12.967
 38    2.182    0.038    6.335    8.554
 39    2.404    0.046    7.171    9.621
 40    2.202    0.046    6.874    9.123
 41    2.189    0.037    8.004   10.231
 42    2.435    0.047   10.835   13.318
 43    2.396    0.047   10.739   13.181
 44    2.412    0.037   11.057   13.507
 45    2.542    0.045    6.945    9.532
 46    2.580    0.045    8.744   11.369
 47    2.622    0.037    9.386   12.046
 48    2.636    0.045   10.851   13.532
 49    2.647    0.044   10.453   13.144
 50    2.627    0.037    6.625    9.289
 51    1.879    0.037    9.690   11.606
 52    1.452    0.041    8.653   10.146
 53    1.998    0.042    7.179    9.219
 54    1.992    0.043    8.706   10.741
 55    2.199    0.045   10.319   12.563
 56    1.751    0.038    3.112    4.901
 57    1.818    0.045    8.678   10.541
 58    1.841    0.046   10.280   12.167
 59    2.233    0.037    7.853   10.123
 60    2.188    0.042    8.830   11.059
 61    2.474    0.042    8.693   11.210
 62    2.344    0.038    1.713    4.095
 63    2.321    0.044    8.974   11.338
 64    2.100    0.045   10.667   12.811
 65    2.065    0.037    7.868    9.970
 66    2.493    0.045    8.657   11.195
 67    2.454    0.044    7.246    9.745
 68    2.608    0.037    6.496    9.140
 69    2.633    0.046   10.358   13.037
 70    2.657    0.046    7.134    9.838
 71    2.420    0.037    8.151   10.608
 72    2.456    0.047    8.538   11.041
 73    2.566    0.047    3.387    6.000
 74    2.594    0.037    7.971   10.602
 75    2.676    0.037    9.755   12.468
 76    2.614    0.044   10.271   12.930
 77    1.708    0.045    5.148    6.902
 78    2.289    0.045    8.528   10.863
 79    2.579    0.045    1.774    4.397
 80    2.456    0.037    6.562    9.054
 81    2.614    0.044    8.669   11.328
 82    2.613    0.043   10.396   13.053
 83    2.613    0.038    9.969   12.619
 84    2.543    0.043    8.200   10.787
 85    2.392    0.044    1.524    3.960
 86    2.565    0.036    4.714    7.315
 87    2.655    0.046    5.240    7.941
 88    2.669    0.045    5.338    8.053
 89    2.584    0.036    4.825    7.445
 90    2.304    0.044    4.974    7.322
 91    2.543    0.043    1.607    4.193
 92    2.575    0.037    4.660    7.272
 93    2.664    0.043    5.193    7.901
 94    2.681    0.042    5.333    8.057
 95    2.681    0.037    4.670    7.388
 96    2.617    0.046    5.150    7.812
 97    2.599    0.046    1.682    4.327
 98    2.601    0.037    4.734    7.373
 99    2.662    0.045    5.227    7.934
100    2.683    0.045    5.228    7.957
101    2.678    0.037    4.841    7.556
102    1.172    0.044    5.113    6.329
103    1.169    0.044    5.314    6.527
104    2.011    0.036    4.665    6.712
105    1.284    0.045    5.252    6.580
106    1.809    0.044    5.355    7.208
107    1.318    0.037    4.733    6.087
108    1.678    0.037    1.515    3.229
109    1.711    0.035    4.746    6.492
110    1.779    0.036    4.592    6.406
111    1.287    0.040    5.336    6.663
112    1.549    0.039    5.239    6.826
113    2.239    0.036    4.623    6.898
114    1.527    0.042    1.789    3.359
115    1.513    0.043    5.039    6.596
116    1.440    0.037    3.253    4.730
117    1.840    0.041    4.876    6.757
118    2.033    0.041    1.857    3.931
119    2.014    0.036    4.792    6.841
120    1.863    0.044    3.376    5.284
121    2.019    0.043    5.201    7.263
122    2.294    0.036    4.759    7.089
123    2.165    0.046    5.082    7.292
124    2.499    0.047    5.310    7.855
125    1.944    0.038    3.041    5.024
126    2.264    0.045    5.307    7.617
127    2.491    0.045    5.286    7.822
128    1.738    0.038    4.631    6.406
129    2.045    0.041    3.455    5.541
130    2.325    0.042    1.863    4.230
131    2.368    0.036    3.024    5.428
132    1.851    0.046    3.589    5.486
133    2.294    0.045    3.664    6.004
134    2.085    0.037    4.711    6.834
135    2.194    0.044    4.807    7.045
136    2.291    0.044    1.880    4.214
137    2.379    0.036    4.688    7.103
138    2.521    0.044    5.060    7.625
139    2.587    0.044    5.048    7.679
140    2.638    0.037    4.819    7.495
141    2.467    0.045    5.051    7.563
142    2.473    0.045    3.650    6.167
143    2.530    0.038    4.791    7.359
144    2.663    0.046    5.129    7.838
145    2.656    0.045    5.080    7.782
146    2.649    0.037    4.654    7.341
147    2.650    0.046    5.150    7.846
148    2.676    0.045    5.273    7.995
149    2.674    0.036    4.847    7.558
150    2.660    0.046    5.374    8.080
151    2.662    0.046    5.449    8.157
152    2.678    0.038    3.284    6.000
153    1.991    0.046    5.202    7.239
154    1.974    0.045    5.265    7.284
155    1.825    0.038    4.847    6.710
156    2.350    0.046    5.341    7.737
157    2.502    0.045    5.260    7.808
158    2.618    0.038    1.379    4.034
159    2.641    0.046    5.209    7.896
160    2.612    0.046    5.206    7.864
161    2.629    0.037    4.710    7.375
162    2.570    0.043    5.207    7.821
163    2.670    0.042    3.634    6.346
164    2.675    0.038    1.440    4.153
165    2.638    0.047    5.323    8.008
166    2.642    0.046    5.191    7.880
167    2.658    0.037    4.849    7.544
168    2.666    0.044    5.254    7.964
169    2.678    0.044    5.175    7.897
170    2.628    0.037    4.714    7.379
171    2.685    0.045    5.021    7.751
172    2.690    0.045    5.026    7.761
173    2.678    0.037    4.879    7.594
174    2.685    0.045    5.073    7.803
175    2.689    0.045    1.584    4.318
176    2.660    0.036    6.486    9.183
177    2.620    0.046    8.612   11.279
178    2.670    0.044    5.393    8.107
179    2.544    0.037    6.435    9.017
180    2.671    0.044    6.760    9.475
181    2.684    0.043    3.368    6.095
182    2.678    0.038    6.431    9.147
183    2.659    0.046   10.325   13.030
184    2.687    0.046    5.225    7.959
185    2.688    0.037    9.651   12.376
186    2.683    0.046    5.442    8.171
187    2.668    0.046    7.101    9.816
188    2.644    0.036    6.433    9.114
189    2.685    0.046    5.455    8.186
190    2.691    0.046    7.034    9.771
191    2.667    0.037    6.274    8.979
192    2.644    0.063    5.398    8.105
193    2.629    0.062    5.292    7.984
194    2.647    0.050    9.407   12.104
195    2.654    0.046    7.009    9.709
196    2.689    0.047    8.569   11.305
197    2.693    0.037    9.558   12.288
198    2.693    0.064    5.003    7.760
199    2.687    0.064   10.144   12.896
200    2.691    0.050    9.667   12.408
201    2.644    0.064   10.427   13.135
202    2.693    0.064   12.780   15.537
203    2.675    0.050    7.275   10.000

